Can DeepFake Speech be Reliably Detected?

Recent advances in text-to-speech (TTS) systems, particularly those with voice cloning capabilities, have made voice impersonation readily accessible, raising ethical and legal concerns due to potential misuse for malicious activities like misinformation campaigns and fraud. While synthetic speech detectors (SSDs) exist to combat this, they are vulnerable to ``test domain shift", exhibiting decreased performance when audio is altered through transcoding, playback, or background noise. This vulnerability is further exacerbated by deliberate manipulation of synthetic speech aimed at deceiving detectors. This work presents the first systematic study of such active malicious attacks against state-of-the-art open-source SSDs. White-box attacks, black-box attacks, and their transferability are studied from both attack effectiveness and stealthiness, using both hardcoded metrics and human ratings. The results highlight the urgent need for more robust detection methods in the face of evolving adversarial threats.

==> data/SimBA_impact_epsilon/aasist.txt <==
eps, visqol-avg, visqol-std, asr-avg, asr-std
0.001, 3.87, 0, 0.60, 0
0.003, 3.36, 0, 0.64, 0
0.005, 3.26, 0, 0.61, 0
0.007, 3.14, 0, 0.62, 0


==> data/SimBA_impact_epsilon/aasist_l.txt <==
eps, visqol-avg, visqol-std, asr-avg, asr-std
0.001, 3.99, 0, 0.55, 0
0.003, 3.62, 0, 0.55, 0
0.005, 3.38, 0, 0.59, 0
0.007, 3.25, 0, 0.59, 0


==> data/SimBA_impact_epsilon/rawgatst.txt <==
eps, visqol-avg, visqol-std, asr-avg, asr-std
0.001, 4.09, 0, 0.55, 0
0.003, 3.61, 0, 0.62, 0
0.005, 3.37, 0, 0.63, 0
0.007, 3.15, 0, 0.68, 0


==> data/SimBA_impact_epsilon/rawnet2.txt <==
eps, visqol-avg, visqol-std, asr-avg, asr-std
0.001, 3.50, 0, 0.82, 0
0.003, 2.82, 0, 0.91, 0
0.005, 2.60, 0, 0.93, 0
0.007, 2.38, 0, 0.96, 0


==> data/SimBA_impact_epsilon_wavefake/aasist.txt <==
eps, visqol-avg, visqol-std, asr-avg, asr-std
0.001, 3.46, 0, 0.97, 0
0.003, 3.00, 0, 0.99, 0
0.005, 2.77, 0, 0.99, 0
0.007, 2.67, 0, 0.98, 0


==> data/SimBA_impact_epsilon_wavefake/aasist_l.txt <==
eps, visqol-avg, visqol-std, asr-avg, asr-std
0.001, 3.41, 0, 0.89, 0
0.003, 2.84, 0, 0.92, 0
0.005, 2.72, 0, 0.88, 0
0.007, 2.55, 0, 0.88, 0


==> data/SimBA_impact_epsilon_wavefake/rawgatst.txt <==
eps, visqol-avg, visqol-std, asr-avg, asr-std
0.001, 3.56, 0, 0.89, 0
0.003, 2.89, 0, 0.99, 0
0.005, 2.68, 0, 0.99, 0
0.007, 2.55, 0, 0.99, 0


==> data/SimBA_impact_epsilon_wavefake/rawnet2.txt <==
eps, visqol-avg, visqol-std, asr-avg, asr-std
0.001, 4.20, 0, 1.00, 0
0.003, 4.12, 0, 1.00, 0
0.005, 4.10, 0, 1.00, 0
0.007, 4.07, 0, 1.00, 0


==> data/SimBA_impact_epsilon_wild/aasist.txt <==
eps, visqol-avg, visqol-std, asr-avg, asr-std
0.001, 3.40, 0, 1.00, 0
0.003, 3.11, 0, 1.00, 0
0.005, 3.02, 0, 0.98, 0
0.007, 2.98, 0, 0.97, 0


==> data/SimBA_impact_epsilon_wild/aasist_l.txt <==
eps, visqol-avg, visqol-std, asr-avg, asr-std
0.001, 3.20, 0, 0.96, 0
0.003, 2.93, 0, 0.92, 0
0.005, 2.86, 0, 0.88, 0
0.007, 2.75, 0, 0.88, 0


==> data/SimBA_impact_epsilon_wild/rawgatst.txt <==
eps, visqol-avg, visqol-std, asr-avg, asr-std
0.001, 3.69, 0, 0.74, 0
0.003, 2.92, 0, 0.93, 0
0.005, 2.73, 0, 0.95, 0
0.007, 2.49, 0, 0.99, 0


==> data/SimBA_impact_epsilon_wild/rawnet2.txt <==
eps, visqol-avg, visqol-std, asr-avg, asr-std
0.001, 2.76, 0, 1.00, 0
0.003, 2.41, 0, 1.00, 0
0.005, 2.32, 0, 1.00, 0
0.007, 2.28, 0, 1.00, 0


==> data/SimBA_impact_pert_batch_size/aasist.txt <==
bs, visqol-avg, visqol-std, asr-avg, asr-std
500, 3.32, 0, 0.64, 0
1000, 3.26, 0, 0.61, 0
2000, 3.13, 0, 0.62, 0
4000, 3.12, 0, 0.60, 0

% bs, visqol-avg, visqol-std, asr-avg, asr-std
% 500, 3.26, 0.03, 0.68, 0.01
% 1000, 3.17, 0.03, 0.68, 0.01
% 2000, 3.08, 0.03, 0.67, 0.01
% 4000, 3.09, 0.02, 0.63, 0.01


% bs, visqol, asr
% 500, 3.25, 0.69
% 500, 3.29, 0.67
% 500, 3.24, 0.69
% 1000, 3.20, 0.67
% 1000, 3.14,  0.69
% 1000, 3.18, 0.68
% 2000, 3.08, 0.68
% 2000, 3.11, 0.66
% 2000, 3.05, 0.68
% 4000, 3.11, 0.63
% 4000, 3.08, 0.63
% 4000, 3.07, 0.64

==> data/SimBA_impact_pert_batch_size/aasist_l.txt <==
bs, visqol-avg, visqol-std, asr-avg, asr-std
500, 3.48, 0, 0.59, 0
1000, 3.38, 0, 0.59, 0
2000, 3.17, 0, 0.62, 0
4000, 3.04, 0, 0.61, 0



% bs, visqol-avg, visqol-std, asr-avg, asr-std
% 500, 3.38, 0.03, 0.62, 0.02
% 1000, 3.23, 0.02, 0.63, 0.01
% 2000, 3.08, 0.00, 0.64, 0.00
% 4000, 2.98, 0.07, 0.64, 0.02

% bs, visqol, asr
% 500, 3.37, 0.62
% 500, 3.36, 0.64
% 500, 3.41, 0.60
% 1000, 3.23, 0.62
% 1000, 3.21, 0.64 
% 1000, 3.25, 0.62
% 2000, 3.08, 0.64
% 2000, 3.08, 0.64
% 2000, 3.08, 0.64
% 4000, 2.91, 0.65
% 4000, 3.05, 0.62
% 4000, 2.98, 0.64

==> data/SimBA_impact_pert_batch_size/rawgatst.txt <==
bs, visqol-avg, visqol-std, asr-avg, asr-std
500, 3.50, 0, 0.63, 0
1000, 3.37, 0, 0.63, 0
2000, 3.11, 0, 0.69, 0
4000, 2.97, 0, 0.69, 0



% bs, visqol-avg, visqol-std, asr-avg, asr-std
% 500, 3.33, 0.04, 0.70, 0.02
% 1000, 3.12, 0.04, 0.74, 0.01
% 2000, 2.98, 0.02, 0.74, 0.01
% 4000, 2.78, 0.01, 0.76, 0.01

% bs, visqol, asr
% 500, 3.38, 0.68
% 500, 3.31, 0.70
% 500, 3.30, 0.71
% 1000, 3.07, 0.75
% 1000, 3.14,  0.73
% 1000, 3.14, 0.73
% 2000, 2.97, 0.75
% 2000, 2.98, 0.74
% 2000, 3.00, 0.74
% 4000, 2.77, 0.76
% 4000, 2.79, 0.75
% 4000, 2.79, 0.76

==> data/SimBA_impact_pert_batch_size/rawnet2.txt <==
bs, visqol-avg, visqol-std, asr-avg, asr-std
500, 2.85, 0, 0.89, 0
1000, 2.60, 0, 0.93, 0
2000, 2.34, 0, 0.97, 0
4000, 2.21, 0, 0.97, 0


% bs, visqol, asr
% 500, 2.91, 0.93
% 500, 2.95, 0.93
% 500, 2.90, 0.95
% 1000, 2.66, 0.97
% 1000, 2.66, 0.97 
% 1000, 2.70, 0.97
% 2000, 2.49, 0.98
% 2000, 2.52, 0.98
% 2000, 2.51, 0.98
% 4000, 2.35, 0.99
% 4000, 2.33, 0.99
% 4000, 2.34, 0.99

==> data/SimBA_impact_pert_batch_size_wavefake/aasist.txt <==
bs, visqol-avg, visqol-std, asr-avg, asr-std
500, 3.08, 0, 0.99, 0
1000, 2.89, 0, 0.99, 0
2000, 2.69, 0, 0.98, 0
4000, 2.46, 0, 1.00, 0


==> data/SimBA_impact_pert_batch_size_wavefake/aasist_l.txt <==
bs, visqol-avg, visqol-std, asr-avg, asr-std
500, 2.58, 0, 0.95, 0
1000, 2.34, 0, 0.88, 0
2000, 2.14, 0, 0.91, 0
4000, 1.92, 0, 0.83, 0


==> data/SimBA_impact_pert_batch_size_wavefake/rawgatst.txt <==
bs, visqol-avg, visqol-std, asr-avg, asr-std
500, 3.11, 0, 0.99, 0
1000, 2.90, 0, 0.99, 0
2000, 2.67, 0, 1.00, 0
4000, 2.41, 0, 1.00, 0


==> data/SimBA_impact_pert_batch_size_wavefake/rawnet2.txt <==
bs, visqol-avg, visqol-std, asr-avg, asr-std
500, 3.24, 0, 1.00, 0
1000, 3.08, 0, 1.00, 0
2000, 2.91, 0, 1.00, 0
4000, 2.70, 0, 1.00, 0


==> data/SimBA_impact_pert_batch_size_wild/aasist.txt <==
bs, visqol-avg, visqol-std, asr-avg, asr-std
500, 3.05, 0, 1.00, 0
1000, 3.02, 0, 0.98, 0
2000, 3.00, 0, 0.96, 0
4000, 3.01, 0, 0.94, 0


==> data/SimBA_impact_pert_batch_size_wild/aasist_l.txt <==
bs, visqol-avg, visqol-std, asr-avg, asr-std
500, 2.77, 0, 0.96, 0
1000, 2.86, 0, 0.88, 0
2000, 2.77, 0, 0.87, 0
4000, 2.75, 0, 0.85, 0


==> data/SimBA_impact_pert_batch_size_wild/rawgatst.txt <==
bs, visqol-avg, visqol-std, asr-avg, asr-std
500, 2.84, 0, 0.94, 0
1000, 2.73, 0, 0.95, 0
2000, 2.53, 0, 0.97, 0
4000, 2.50, 0, 0.97, 0


==> data/SimBA_impact_pert_batch_size_wild/rawnet2.txt <==
bs, visqol-avg, visqol-std, asr-avg, asr-std
500, 2.43, 0, 1.00, 0
1000, 2.32, 0, 1.00, 0
2000, 2.26, 0, 1.00, 0
4000, 2.17, 0, 1.00, 0


==> data/SimBA_impact_query/aasist.txt <==
query, visqol-avg, visqol-std, asr-avg, asr-std
1000, 3.50, 0, 0.55, 0
2500, 3.26, 0, 0.61, 0
5000, 3.06, 0, 0.68, 0
7500, 2.95, 0, 0.71, 0


==> data/SimBA_impact_query/aasist_l.txt <==
query, visqol-avg, visqol-std, asr-avg, asr-std
1000, 3.59, 0, 0.51, 0
2500, 3.38, 0, 0.59, 0
5000, 3.10, 0, 0.68, 0
7500, 3.07, 0, 0.70, 0


==> data/SimBA_impact_query/rawgatst.txt <==
query, visqol-avg, visqol-std, asr-avg, asr-std
1000, 3.54, 0, 0.58, 0
2500, 3.37, 0, 0.63, 0
5000, 2.96, 0, 0.76, 0
7500, 2.88, 0, 0.78, 0


==> data/SimBA_impact_query/rawnet2.txt <==
query, visqol-avg, visqol-std, asr-avg, asr-std
1000, 2.77, 0, 0.88, 0
2500, 2.60, 0, 0.93, 0
5000, 2.55, 0, 0.94, 0
7500, 2.52, 0, 0.95, 0


==> data/SimBA_impact_query_wavefake/aasist.txt <==
query, visqol-avg, visqol-std, asr-avg, asr-std
1000, 2.85, 0, 0.97, 0
2500, 2.77, 0, 0.99, 0
5000, 2.73, 0, 1.00, 0
7500, 2.71, 0, 1.00, 0


==> data/SimBA_impact_query_wavefake/aasist_l.txt <==
query, visqol-avg, visqol-std, asr-avg, asr-std
1000, 3.36, 0, 0.65, 0
2500, 2.72, 0, 0.88, 0
5000, 2.39, 0, 1.00, 0
7500, 2.36, 0, 1.00, 0


==> data/SimBA_impact_query_wavefake/rawgatst.txt <==
query, visqol-avg, visqol-std, asr-avg, asr-std
1000, 2.80, 0, 0.95, 0
2500, 2.68, 0, 0.99, 0
5000, 2.68, 0, 1.00, 0
7500, 2.65, 0, 1.00, 0


==> data/SimBA_impact_query_wavefake/rawnet2.txt <==
query, visqol-avg, visqol-std, asr-avg, asr-std
1000, 4.09, 0, 1.00, 0
2500, 4.10, 0, 1.00, 0
5000, 4.09, 0, 1.00, 0
7500, 4.08, 0, 1.00, 0


==> data/SimBA_impact_query_wild/aasist.txt <==
query, visqol-avg, visqol-std, asr-avg, asr-std
1000, 3.12, 0, 0.96, 0
2500, 3.02, 0, 0.98, 0
5000, 2.96, 0, 1.00, 0
7500, 3.00, 0, 0.99, 0


==> data/SimBA_impact_query_wild/aasist_l.txt <==
query, visqol-avg, visqol-std, asr-avg, asr-std
1000, 3.08, 0, 0.82, 0
2500, 2.86, 0, 0.88, 0
5000, 2.61, 0, 0.96, 0
7500, 2.59, 0, 0.97, 0


==> data/SimBA_impact_query_wild/rawgatst.txt <==
query, visqol-avg, visqol-std, asr-avg, asr-std
1000, 2.78, 0, 0.93, 0
2500, 2.73, 0, 0.95, 0
5000, 2.63, 0, 0.97, 0
7500, 2.61, 0, 0.98, 0


==> data/SimBA_impact_query_wild/rawnet2.txt <==
query, visqol-avg, visqol-std, asr-avg, asr-std
1000, 2.35, 0, 1.00, 0
2500, 2.32, 0, 1.00, 0
5000, 2.34, 0, 1.00, 0
7500, 2.34, 0, 1.00, 0


==> data/whitebox_fgsm_impact_L_infty_norm/aasist.txt <==
eps, visqol-avg, visqol-std, asr-avg, asr-std
0.001, 3.32, 0, 0.81, 0
0.002, 3.27, 0, 0.96, 0
0.003, 3.26, 0, 0.98, 0
0.004, 3.25, 0, 0.99, 0


==> data/whitebox_fgsm_impact_L_infty_norm/aasist_l.txt <==
eps, visqol-avg, visqol-std, asr-avg, asr-std
0.001, 3.55, 0, 1.00, 0
0.002, 3.55, 0, 1.00, 0
0.003, 3.55, 0, 1.00, 0
0.004, 3.55, 0, 1.00, 0


==> data/whitebox_fgsm_impact_L_infty_norm/rawgatst.txt <==
eps, visqol-avg, visqol-std, asr-avg, asr-std
0.001, 3.27, 0, 0.79, 0
0.002, 3.24, 0, 0.90, 0
0.003, 3.24, 0, 0.95, 0
0.004, 3.24, 0, 0.95, 0


==> data/whitebox_fgsm_impact_L_infty_norm/rawnet2.txt <==
eps, visqol-avg, visqol-std, asr-avg, asr-std
0.001, 3.29, 0, 0.84, 0
0.002, 3.28, 0, 1.00, 0
0.003, 3.29, 0, 1.00, 0
0.004, 3.28, 0, 1.00, 0


==> data/whitebox_fgsm_impact_L_infty_norm_wavefake/aasist.txt <==
eps, visqol-avg, visqol-std, asr-avg, asr-std
0.001, 4.03, 0, 1.0, 0
0.002, 4.03, 0, 1.0, 0
0.003, 4.03, 0, 1.0, 0
0.004, 4.03, 0, 1.0, 0


==> data/whitebox_fgsm_impact_L_infty_norm_wavefake/aasist_l.txt <==
eps, visqol-avg, visqol-std, asr-avg, asr-std
0.001, 4.08, 0, 1.0, 0
0.002, 4.08, 0, 1.0, 0
0.003, 4.08, 0, 1.0, 0
0.004, 4.08, 0, 1.0, 0

==> data/whitebox_fgsm_impact_L_infty_norm_wavefake/rawgatst.txt <==
eps, visqol-avg, visqol-std, asr-avg, asr-std
0.001, 4.03, 0, 1.0, 0
0.002, 4.03, 0, 1.0, 0
0.003, 4.03, 0, 1.0, 0
0.004, 4.03, 0, 1.0, 0

==> data/whitebox_fgsm_impact_L_infty_norm_wavefake/rawnet2.txt <==
eps, visqol-avg, visqol-std, asr-avg, asr-std
0.001, 3.94, 0, 1.0, 0
0.002, 3.94, 0, 1.0, 0
0.003, 3.94, 0, 1.0, 0
0.004, 3.94, 0, 1.0, 0

==> data/whitebox_fgsm_impact_L_infty_norm_wild/aasist.txt <==
eps, visqol-avg, visqol-std, asr-avg, asr-std
0.001, 3.91, 0, 1.0, 0
0.002, 3.91, 0, 1.0, 0
0.003, 3.91, 0, 1.0, 0
0.004, 3.91, 0, 1.0, 0

==> data/whitebox_fgsm_impact_L_infty_norm_wild/aasist_l.txt <==
eps, visqol-avg, visqol-std, asr-avg, asr-std
0.001, 4.01, 0, 1.0, 0
0.002, 4.01, 0, 1.0, 0
0.003, 4.01, 0, 1.0, 0
0.004, 4.01, 0, 1.0, 0

==> data/whitebox_fgsm_impact_L_infty_norm_wild/rawgatst.txt <==
eps, visqol-avg, visqol-std, asr-avg, asr-std
0.001, 3.83, 0, 1.0, 0
0.002, 3.83, 0, 1.0, 0
0.003, 3.83, 0, 1.0, 0
0.004, 3.83, 0, 1.0, 0

==> data/whitebox_fgsm_impact_L_infty_norm_wild/rawnet2.txt <==
eps, visqol-avg, visqol-std, asr-avg, asr-std
0.001, 3.64, 0, 1.0, 0
0.002, 3.64, 0, 1.0, 0
0.003, 3.64, 0, 1.0, 0
0.004, 3.64, 0, 1.0, 0

==> data/whitebox_fgsm_impact_iteration/aasist.txt <==
iter, visqol-avg, visqol-std, asr-avg, asr-std
50, 3.28, 0, 0.93, 0
100, 3.27, 0, 0.96, 0
150, 3.27, 0, 0.96, 0
200, 3.17, 0, 0.96, 0

==> data/whitebox_fgsm_impact_iteration/aasist_l.txt <==
iter, visqol-avg, visqol-std, asr-avg, asr-std
50, 3.56, 0, 1.00, 0
100, 3.55, 0, 1.00, 0
150, 3.56, 0, 1.00, 0
200, 3.56, 0, 1.00, 0


==> data/whitebox_fgsm_impact_iteration/rawgatst.txt <==
iter, visqol-avg, visqol-std, asr-avg, asr-std
50, 3.25, 0, 0.89, 0
100, 3.24, 0, 0.90, 0
150, 3.23, 0, 0.92, 0
200, 3.23, 0, 0.92, 0


==> data/whitebox_fgsm_impact_iteration/rawnet2.txt <==
iter, visqol-avg, visqol-std, asr-avg, asr-std
50, 3.28, 0, 0.99, 0
100, 3.28, 0, 1.00, 0
150, 3.28, 0, 1.00, 0
200, 3.27, 0, 1.00, 0


==> data/whitebox_fgsm_impact_iteration_wavefake/aasist.txt <==
iter, visqol-avg, visqol-std, asr-avg, asr-std
50, 4.03, 0, 1.00, 0
100, 4.03, 0, 1.00, 0
150, 4.03, 0, 1.00, 0
200, 4.03, 0, 1.00, 0


==> data/whitebox_fgsm_impact_iteration_wavefake/aasist_l.txt <==
iter, visqol-avg, visqol-std, asr-avg, asr-std
50, 4.08, 0, 1.00, 0
100, 4.08, 0, 1.00, 0
150, 4.08, 0, 1.00, 0
200, 4.08, 0, 1.00, 0


==> data/whitebox_fgsm_impact_iteration_wavefake/rawgatst.txt <==
iter, visqol-avg, visqol-std, asr-avg, asr-std
50, 4.04, 0, 1.00, 0
100, 4.03, 0, 1.00, 0
150, 4.03, 0, 1.00, 0
200, 4.03, 0, 1.00, 0


==> data/whitebox_fgsm_impact_iteration_wavefake/rawnet2.txt <==
iter, visqol-avg, visqol-std, asr-avg, asr-std
50, 3.94, 0, 1.00, 0
100, 3.94, 0, 1.00, 0
150, 3.94, 0, 1.00, 0
200, 3.94, 0, 1.00, 0


==> data/whitebox_fgsm_impact_iteration_wild/aasist.txt <==
iter, visqol-avg, visqol-std, asr-avg, asr-std
50, 3.91, 0, 1.00, 0
100, 3.91, 0, 1.00, 0
150, 3.91, 0, 1.00, 0
200, 3.91, 0, 1.00, 0


==> data/whitebox_fgsm_impact_iteration_wild/aasist_l.txt <==
iter, visqol-avg, visqol-std, asr-avg, asr-std
50, 4.01, 0, 1.00, 0
100, 4.01, 0, 1.00, 0
150, 4.01, 0, 1.00, 0
200, 4.01, 0, 1.00, 0


==> data/whitebox_fgsm_impact_iteration_wild/rawgatst.txt <==
iter, visqol-avg, visqol-std, asr-avg, asr-std
50, 3.83, 0, 1.00, 0
100, 3.83, 0, 1.00, 0
150, 3.83, 0, 1.00, 0
200, 3.83, 0, 1.00, 0


==> data/whitebox_fgsm_impact_iteration_wild/rawnet2.txt <==
iter, visqol-avg, visqol-std, asr-avg, asr-std
50, 3.64, 0, 1.00, 0
100, 3.64, 0, 1.00, 0
150, 3.64, 0, 1.00, 0
200, 3.64, 0, 1.00, 0


==> data/whitebox_fgsm_impact_lr/aasist.txt <==
lr, visqol-avg, visqol-std, asr-avg, asr-std
0.01, 2.26, 0, 0.67, 0
0.001, 2.63, 0, 0.91, 0
0.0001, 3.27, 0, 0.96, 0
0.00001, 3.54, 0, 0.77, 0


==> data/whitebox_fgsm_impact_lr/aasist_l.txt <==
lr, visqol-avg, visqol-std, asr-avg, asr-std
0.01, 2.11, 0, 0.70, 0
0.001, 2.60, 0, 1.00, 0
0.0001, 3.55, 0, 1.00, 0
0.00001, 3.77, 0, 0.91, 0


==> data/whitebox_fgsm_impact_lr/rawgatst.txt <==
lr, visqol-avg, visqol-std, asr-avg, asr-std
0.01, 2.14, 0, 0.75, 0
0.001, 2.48, 0, 0.88, 0
0.0001, 3.24, 0, 0.90, 0
0.00001, 3.55, 0, 0.75, 0


==> data/whitebox_fgsm_impact_lr/rawnet2.txt <==
lr, visqol-avg, visqol-std, asr-avg, asr-std
0.01, 2.05, 0, 0.81, 0
0.001, 2.47, 0, 0.95, 0
0.0001, 3.28, 0, 1.00, 0
0.00001, 3.58, 0, 0.83, 0


==> data/whitebox_fgsm_impact_lr_wavefake/aasist.txt <==
lr, visqol-avg, visqol-std, asr-avg, asr-std
0.01, 2.42, 0, 1.00, 0
0.001, 3.11, 0, 1.00, 0
0.0001, 4.03, 0, 1.00, 0
0.00001, 4.26, 0, 1.00, 0


==> data/whitebox_fgsm_impact_lr_wavefake/aasist_l.txt <==
lr, visqol-avg, visqol-std, asr-avg, asr-std
0.01, 2.35, 0, 1.00, 0
0.001, 3.1, 0, 1.00, 0
0.0001, 4.08, 0, 1.00, 0
0.00001, 4.35, 0, 1.00, 0


==> data/whitebox_fgsm_impact_lr_wavefake/rawgatst.txt <==
lr, visqol-avg, visqol-std, asr-avg, asr-std
0.01, 2.44, 0, 1.00, 0
0.001, 3.17, 0, 1.00, 0
0.0001, 4.03, 0, 1.00, 0
0.00001, 4.22, 0, 1.00, 0


==> data/whitebox_fgsm_impact_lr_wavefake/rawnet2.txt <==
lr, visqol-avg, visqol-std, asr-avg, asr-std
0.01, 2.08, 0, 1.00, 0
0.001, 2.86, 0, 1.00, 0
0.0001, 3.94, 0, 1.00, 0
0.00001, 4.28, 0, 1.00, 0


==> data/whitebox_fgsm_impact_lr_wild/aasist.txt <==
lr, visqol-avg, visqol-std, asr-avg, asr-std
0.01, 1.82, 0, 1.00, 0
0.001, 2.44, 0, 1.00, 0
0.0001, 3.91, 0, 1.00, 0
0.00001, 4.27, 0, 1.00, 0


==> data/whitebox_fgsm_impact_lr_wild/aasist_l.txt <==
lr, visqol-avg, visqol-std, asr-avg, asr-std
0.01, 1.76, 0, 0.98, 0
0.001, 2.41, 0, 1.00, 0
0.0001, 4.01, 0, 1.00, 0
0.00001, 4.40, 0, 1.00, 0


==> data/whitebox_fgsm_impact_lr_wild/rawgatst.txt <==
lr, visqol-avg, visqol-std, asr-avg, asr-std
0.01, 1.77, 0, 1.00, 0
0.001, 2.39, 0, 1.00, 0
0.0001, 3.83, 0, 1.00, 0
0.00001, 4.29, 0, 1.00, 0


==> data/whitebox_fgsm_impact_lr_wild/rawnet2.txt <==
lr, visqol-avg, visqol-std, asr-avg, asr-std
0.01, 1.54, 0, 1.00, 0
0.001, 2.04, 0, 1.00, 0
0.0001, 3.64, 0, 1.00, 0
0.00001, 4.02, 0, 1.00, 0


==> data/whitebox_pgd_impact_L_infty_norm/aasist.txt <==
eps, visqol-avg, visqol-std, asr-avg, asr-std
0.001, 3.19, 0, 0.80, 0
0.002, 3.11, 0, 0.96, 0
0.003, 3.04, 0, 0.97, 0
0.004, 3.06, 0, 0.97, 0


==> data/whitebox_pgd_impact_L_infty_norm/aasist_l.txt <==
eps, visqol-avg, visqol-std, asr-avg, asr-std
0.001, 3.06, 0, 0.92, 0
0.002, 2.88, 0, 1.00, 0
0.003, 2.80, 0, 1.00, 0
0.004, 2.79, 0, 1.00, 0


==> data/whitebox_pgd_impact_L_infty_norm/rawgatst.txt <==
eps, visqol-avg, visqol-std, asr-avg, asr-std
0.001, 3.18, 0, 0.78, 0
0.002, 3.14, 0, 0.91, 0
0.003, 3.18, 0, 0.95, 0
0.004, 3.19, 0, 0.96, 0


==> data/whitebox_pgd_impact_L_infty_norm/rawnet2.txt <==
eps, visqol-avg, visqol-std, asr-avg, asr-std
0.001, 2.92, 0, 0.80, 0
0.002, 2.78, 0, 0.99, 0
0.003, 2.74, 0, 1.00, 0
0.004, 2.77, 0, 1.00, 0


==> data/whitebox_pgd_impact_L_infty_norm_wavefake/aasist.txt <==
eps, visqol-avg, visqol-std, asr-avg, asr-std
0.001, 3.85, 0, 1.00, 0
0.002, 3.84, 0, 1.00, 0
0.003, 3.83, 0, 1.00, 0
0.004, 3.83, 0, 1.00, 0


==> data/whitebox_pgd_impact_L_infty_norm_wavefake/aasist_l.txt <==
eps, visqol-avg, visqol-std, asr-avg, asr-std
0.001, 3.61, 0, 1.00, 0
0.002, 3.53, 0, 1.00, 0
0.003, 3.51, 0, 1.00, 0
0.004, 3.50, 0, 1.00, 0


==> data/whitebox_pgd_impact_L_infty_norm_wavefake/rawgatst.txt <==
eps, visqol-avg, visqol-std, asr-avg, asr-std
0.001, 4.07, 0, 1.00, 0
0.002, 4.06, 0, 1.00, 0
0.003, 4.06, 0, 1.00, 0
0.004, 4.05, 0, 1.00, 0


==> data/whitebox_pgd_impact_L_infty_norm_wavefake/rawnet2.txt <==
eps, visqol-avg, visqol-std, asr-avg, asr-std
0.001, 3.29, 0, 1.00, 0
0.002, 3.07, 0, 1.00, 0
0.003, 2.97, 0, 1.00, 0
0.004, 2.91, 0, 1.00, 0


==> data/whitebox_pgd_impact_L_infty_norm_wild/aasist.txt <==
eps, visqol-avg, visqol-std, asr-avg, asr-std
0.001, 3.72, 0, 1.00, 0
0.002, 3.68, 0, 1.00, 0
0.003, 3.66, 0, 1.00, 0
0.004, 3.65, 0, 1.00, 0


==> data/whitebox_pgd_impact_L_infty_norm_wild/aasist_l.txt <==
eps, visqol-avg, visqol-std, asr-avg, asr-std
0.001, 3.25, 0, 1.00, 0
0.002, 3.12, 0, 1.00, 0
0.003, 3.06, 0, 1.00, 0
0.004, 3.04, 0, 1.00, 0


==> data/whitebox_pgd_impact_L_infty_norm_wild/rawgatst.txt <==
eps, visqol-avg, visqol-std, asr-avg, asr-std
0.001, 3.70, 0, 1.00, 0
0.002, 3.66, 0, 1.00, 0
0.003, 3.64, 0, 1.00, 0
0.004, 3.63, 0, 1.00, 0


==> data/whitebox_pgd_impact_L_infty_norm_wild/rawnet2.txt <==
eps, visqol-avg, visqol-std, asr-avg, asr-std
0.001, 2.79, 0, 1.00, 0
0.002, 2.56, 0, 1.00, 0
0.003, 2.47, 0, 1.00, 0
0.004, 2.43, 0, 1.00, 0


==> data/whitebox_pgd_impact_iteration/aasist.txt <==
iter, visqol-avg, visqol-std, asr-avg, asr-std
50, 3.11, 0, 0.92, 0
100, 3.11, 0, 0.96, 0
150, 3.11, 0, 0.96, 0
200, 3.10, 0, 0.97, 0


==> data/whitebox_pgd_impact_iteration/aasist_l.txt <==
iter, visqol-avg, visqol-std, asr-avg, asr-std
50, 2.87, 0, 1.00, 0
100, 2.88, 0, 1.00, 0
150, 2.87, 0, 1.00, 0
200, 2.89, 0, 1.00, 0


==> data/whitebox_pgd_impact_iteration/rawgatst.txt <==
iter, visqol-avg, visqol-std, asr-avg, asr-std
50, 3.16, 0, 0.90, 0
100, 3.14, 0, 0.91, 0
150, 3.14, 0, 0.91, 0
200, 3.14, 0, 0.92, 0


==> data/whitebox_pgd_impact_iteration/rawnet2.txt <==
iter, visqol-avg, visqol-std, asr-avg, asr-std
50, 2.79, 0, 0.99, 0
100, 2.78, 0, 0.99, 0
150, 2.79, 0, 0.99, 0
200, 2.78, 0, 0.99, 0


==> data/whitebox_pgd_impact_iteration_wavefake/aasist.txt <==
iter, visqol-avg, visqol-std, asr-avg, asr-std
50, 3.84, 0, 1.00, 0
100, 3.84, 0, 1.00, 0
150, 3.84, 0, 1.00, 0
200, 3.84, 0, 1.00, 0


==> data/whitebox_pgd_impact_iteration_wavefake/aasist_l.txt <==
iter, visqol-avg, visqol-std, asr-avg, asr-std
50, 3.53, 0, 1.00, 0
100, 3.53, 0, 1.00, 0
150, 3.53, 0, 1.00, 0
200, 3.53, 0, 1.00, 0


==> data/whitebox_pgd_impact_iteration_wavefake/rawgatst.txt <==
iter, visqol-avg, visqol-std, asr-avg, asr-std
50, 4.06, 0, 1.00, 0
100, 4.06, 0, 1.00, 0
150, 4.06, 0, 1.00, 0
200, 4.06, 0, 1.00, 0


==> data/whitebox_pgd_impact_iteration_wavefake/rawnet2.txt <==
iter, visqol-avg, visqol-std, asr-avg, asr-std
50, 3.07, 0, 1.00, 0
100, 3.07, 0, 1.00, 0
150, 3.07, 0, 1.00, 0
200, 3.07, 0, 1.00, 0


==> data/whitebox_pgd_impact_iteration_wild/aasist.txt <==
iter, visqol-avg, visqol-std, asr-avg, asr-std
50, 3.68, 0, 1.00, 0
100, 3.68, 0, 1.00, 0
150, 3.68, 0, 1.00, 0
200, 3.68, 0, 1.00, 0


==> data/whitebox_pgd_impact_iteration_wild/aasist_l.txt <==
iter, visqol-avg, visqol-std, asr-avg, asr-std
50, 3.12, 0, 1.00, 0
100, 3.12, 0, 1.00, 0
150, 3.12, 0, 1.00, 0
200, 3.12, 0, 1.00, 0


==> data/whitebox_pgd_impact_iteration_wild/rawgatst.txt <==
iter, visqol-avg, visqol-std, asr-avg, asr-std
50, 3.66, 0, 1.00, 0
100, 3.66, 0, 1.00, 0
150, 3.66, 0, 1.00, 0
200, 3.66, 0, 1.00, 0


==> data/whitebox_pgd_impact_iteration_wild/rawnet2.txt <==
iter, visqol-avg, visqol-std, asr-avg, asr-std
50, 2.56, 0, 1.00, 0
100, 2.56, 0, 1.00, 0
150, 2.56, 0, 1.00, 0
200, 2.56, 0, 1.00, 0


==> data/whitebox_pgd_impact_lr/aasist.txt <==
lr, visqol-avg, visqol-std, asr-avg, asr-std
0.01, 2.44, 0, 0.84, 0
0.001, 3.11, 0, 0.96, 0
0.0001, 3.64, 0, 0.88, 0
0.00001, 4.03, 0, 0.65, 0


==> data/whitebox_pgd_impact_lr/aasist_l.txt <==
lr, visqol-avg, visqol-std, asr-avg, asr-std
0.01, 2.33, 0, 0.85, 0
0.001, 2.88, 0, 1.00, 0
0.0001, 3.57, 0, 0.99, 0
0.00001, 3.89, 0, 0.84, 0


==> data/whitebox_pgd_impact_lr/rawgatst.txt <==
lr, visqol-avg, visqol-std, asr-avg, asr-std
0.01, 2.34, 0, 0.82, 0
0.001, 3.14, 0, 0.91, 0
0.0001, 3.84, 0, 0.86, 0
0.00001, 4.21, 0, 0.66, 0


==> data/whitebox_pgd_impact_lr/rawnet2.txt <==
lr, visqol-avg, visqol-std, asr-avg, asr-std
0.01, 2.26, 0, 0.83, 0
0.001, 2.78, 0, 0.99, 0
0.0001, 3.68, 0, 0.94, 0
0.00001, 4.21, 0, 0.78, 0


==> data/whitebox_pgd_impact_lr_wavefake/aasist.txt <==
lr, visqol-avg, visqol-std, asr-avg, asr-std
0.01, 2.85, 0, 1.00, 0
0.001, 3.84, 0, 1.00, 0
0.0001, 4.40, 0, 1.00, 0
0.00001, 4.44, 0, 0.98, 0


==> data/whitebox_pgd_impact_lr_wavefake/aasist_l.txt <==
lr, visqol-avg, visqol-std, asr-avg, asr-std
0.01, 2.58, 0, 1.00, 0
0.001, 3.53, 0, 1.00, 0
0.0001, 4.22, 0, 1.00, 0
0.00001, 4.39, 0, 1.00, 0


==> data/whitebox_pgd_impact_lr_wavefake/rawgatst.txt <==
lr, visqol-avg, visqol-std, asr-avg, asr-std
0.01, 2.89, 0, 1.00, 0
0.001, 4.06, 0, 1.00, 0
0.0001, 4.47, 0, 1.00, 0
0.00001, 4.49, 0, 0.99, 0


==> data/whitebox_pgd_impact_lr_wavefake/rawnet2.txt <==
lr, visqol-avg, visqol-std, asr-avg, asr-std
0.01, 2.29, 0, 1.00, 0
0.001, 3.07, 0, 1.00, 0
0.0001, 4.12, 0, 1.00, 0
0.00001, 4.42, 0, 1.00, 0


==> data/whitebox_pgd_impact_lr_wild/aasist.txt <==
lr, visqol-avg, visqol-std, asr-avg, asr-std
0.01, 2.19, 0, 1.00, 0
0.001, 3.68, 0, 1.00, 0
0.0001, 4.54, 0, 1.00, 0
0.00001, 4.60, 0, 1.00, 0


==> data/whitebox_pgd_impact_lr_wild/aasist_l.txt <==
lr, visqol-avg, visqol-std, asr-avg, asr-std
0.01, 1.94, 0, 1.00, 0
0.001, 3.12, 0, 1.00, 0
0.0001, 4.26, 0, 1.00, 0
0.00001, 4.55, 0, 1.00, 0


==> data/whitebox_pgd_impact_lr_wild/rawgatst.txt <==
lr, visqol-avg, visqol-std, asr-avg, asr-std
0.01, 2.10, 0, 1.00, 0
0.001, 3.66, 0, 1.00, 0
0.0001, 4.49, 0, 1.00, 0
0.00001, 4.58, 0, 1.00, 0


==> data/whitebox_pgd_impact_lr_wild/rawnet2.txt <==
lr, visqol-avg, visqol-std, asr-avg, asr-std
0.01, 1.65, 0, 1.00, 0
0.001, 2.56, 0, 1.00, 0
0.0001, 3.97, 0, 1.00, 0
0.00001, 4.36, 0, 1.00, 0

